Hybrid quantum-classical circuit simplification with the ZX-calculus

We present a complete optimization procedure for hybrid quantum-classical circuits with classical parity logic. While common optimization techniques for quantum algorithms focus on rewriting solely the pure quantum segments, there is interest in applying a global optimization process for applications such as quantum error correction and quantum assertions. This work, based on the pure-quantum circuit optimization procedure by Duncan et al., uses an extension of the formal graphical ZX-calculus called ZX-ground as an intermediary representation of the hybrid circuits to allow for granular optimizations below the quantum-gate level. We define a translation from hybrid circuits into diagrams that admit the graph-theoretical focused-gFlow property, needed for the final extraction back into a circuit. We then derive a number of gFlow-preserving optimization rules for ZX-ground diagrams that reduce the size of the graph, and devise an strategy to find optimization opportunities by rewriting the diagram guided by a Gauss elimination process. Then, after extracting the circuit, we present a general procedure for detecting segments of circuit-like ZX-ground diagrams which can be implemented with classical gates in the extracted circuit. We have implemented our optimization procedure as an extension to the open-source python library PyZX.

==> figures/circuit/measText.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (0) at (1.5, 0) {\texttt{meas}};
		\node [style=none] (1) at (3, 0) {};
		\node [style=none] (2) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bit edge, in=180, out=0] (0) to (1.center);
		\draw [qubit edge, in=180, out=0] (2.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/circuit/prepareText.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (0) at (2, 0) {\texttt{prepare}};
		\node [style=none] (1) at (4, 0) {};
		\node [style=none] (2) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qubit edge, in=180, out=0] (0) to (1.center);
		\draw [bit edge, in=180, out=0] (2.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/classical/Z1-0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.5, 0) {};
		\node [style=Z dot] (1) at (0, 0) {};
		\node [style=none] (2) at (-1.3, 0.35) {\tiny$A$};
		\node [style=none] (4) at (-0.5, 0.35) {\tiny$\X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/classical/Z1-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=Z dot] (1) at (-1.5, 0) {};
		\node [style=none] (2) at (-0.2, 0.35) {\tiny$A$};
		\node [style=none] (3) at (-1, 0.35) {\tiny$\X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/classical/gr-0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=ground, rotate=-90] (7) at (-0.75, 0) {$\ground$};
		\node [style=none] (1) at (-0.2, 0.35) {\tiny$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (7.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/classical/gr-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=ground, rotate=90] (7) at (0.75, 0) {$\ground$};
		\node [style=none] (1) at (0.2, 0.35) {\tiny$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (7.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/classical/id-.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=none] (5) at (-1.5, 0) {};
		\node [style=none] (6) at (-1.3, 0.35) {\tiny$A$};
		\node [style=none] (7) at (-0.2, 0.35) {\tiny$B$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [-] (0.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/classical/id-bd.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=none] (5) at (-1.5, 0) {};
		\node [style=none] (6) at (-1.3, 0.35) {\tiny$B$};
		\node [style=none] (7) at (-0.2, 0.35) {\tiny$D$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [-] (0.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/classical/id-ef.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=none] (5) at (-1.5, 0) {};
		\node [style=none] (6) at (-1.3, 0.35) {\tiny$E$};
		\node [style=none] (7) at (-0.2, 0.35) {\tiny$F$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [-] (0.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/classical/id-zd.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=none] (5) at (-1.5, 0) {};
		\node [style=none] (6) at (-1.3, 0.35) {\tiny$\Z$};
		\node [style=none] (7) at (-0.2, 0.35) {\tiny$D$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [-] (0.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/extraction-v2/preextraction-0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-2.25, 0.75) {};
		\node [style=Z dot] (2) at (-1.5, 0.75) {};
		\node [style=Z dot] (5) at (2, 0.75) {};
		\node [style=Z dot] (8) at (-1.5, -0.75) {};
		\node [style=ground, rotate=0] (9) at (2, -0.75) {$\ground$};
		\node [style=none] (10) at (-2.25, -0.75) {};
		\node [style=none] (11) at (3, 0.75) {};
		\node [style=none] (14) at (1.5, 1.25) {};
		\node [style=none] (15) at (1.5, -1.25) {};
		\node [style=none] (16) at (2.5, -1.25) {};
		\node [style=none] (17) at (2.5, 1.25) {};
		\node [style=Z dot] (18) at (2, -0.25) {};
		\node [style=none] (21) at (-0.75, 1.25) {};
		\node [style=none] (22) at (0.75, 1.25) {};
		\node [style=none] (23) at (-0.75, -1.25) {};
		\node [style=none] (24) at (0.75, -1.25) {};
		\node [style=none] (25) at (0, 0) {$D$};
		\node [style=none] (26) at (0.75, -0.25) {};
		\node [style=none] (27) at (0.75, 0.75) {};
		\node [style=none] (28) at (-1.5, 0) {$\dots$};
		\node [style=none] (29) at (-0.75, -0.75) {};
		\node [style=none] (30) at (-0.75, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2);
		\draw (10.center) to (8);
		\draw [style=border edge] (14.center) to (17.center);
		\draw [style=border edge] (17.center) to (16.center);
		\draw [style=border edge] (16.center) to (15.center);
		\draw [style=border edge] (15.center) to (14.center);
		\draw (18) to (9);
		\draw (21.center) to (22.center);
		\draw (22.center) to (24.center);
		\draw (24.center) to (23.center);
		\draw (23.center) to (21.center);
		\draw (5) to (11.center);
		\draw [style=hadamard edge] (5) to (18);
		\draw [style=hadamard edge] (5) to (27.center);
		\draw [style=hadamard edge] (26.center) to (18);
		\draw [style=hadamard edge] (29.center) to (8);
		\draw [style=hadamard edge] (30.center) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/extraction-v2/preextraction-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-2.25, 0.75) {};
		\node [style=Z dot] (2) at (-1.5, 0.75) {};
		\node [style=Z dot] (5) at (2, 0.75) {};
		\node [style=Z dot] (8) at (-1.5, -0.75) {};
		\node [style=ground, rotate=0] (9) at (3, -0.75) {$\ground$};
		\node [style=none] (10) at (-2.25, -0.75) {};
		\node [style=none] (11) at (3.5, 0.75) {};
		\node [style=none] (14) at (1.5, 1.25) {};
		\node [style=none] (15) at (1.5, -1.25) {};
		\node [style=none] (16) at (2.5, -1.25) {};
		\node [style=none] (17) at (2.5, 1.25) {};
		\node [style=Z dot] (18) at (3, -0.25) {};
		\node [style=none] (21) at (-0.75, 1.25) {};
		\node [style=none] (22) at (0.75, 1.25) {};
		\node [style=none] (23) at (-0.75, -1.25) {};
		\node [style=none] (24) at (0.75, -1.25) {};
		\node [style=none] (25) at (0, 0) {$D$};
		\node [style=none] (26) at (0.75, -0.25) {};
		\node [style=none] (27) at (0.75, 0.75) {};
		\node [style=none] (28) at (-1.5, 0) {$\dots$};
		\node [style=none] (29) at (-0.75, -0.75) {};
		\node [style=none] (30) at (-0.75, 0.75) {};
		\node [style=Z dot] (31) at (2, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2);
		\draw (10.center) to (8);
		\draw [style=border edge] (14.center) to (17.center);
		\draw [style=border edge] (17.center) to (16.center);
		\draw [style=border edge] (16.center) to (15.center);
		\draw [style=border edge] (15.center) to (14.center);
		\draw (18) to (9);
		\draw (21.center) to (22.center);
		\draw (22.center) to (24.center);
		\draw (24.center) to (23.center);
		\draw (23.center) to (21.center);
		\draw (5) to (11.center);
		\draw [style=hadamard edge] (5) to (27.center);
		\draw [style=hadamard edge] (29.center) to (8);
		\draw [style=hadamard edge] (30.center) to (2);
		\draw [style=hadamard edge] (26.center) to (31);
		\draw [style=hadamard edge] (5) to (31);
		\draw (31) to (18);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/extraction-v2/preextraction-2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-2.25, 0.75) {};
		\node [style=Z dot] (2) at (-1.5, 0.75) {};
		\node [style=Z dot] (5) at (2, 0.75) {};
		\node [style=Z dot] (8) at (-1.5, -0.75) {};
		\node [style=ground, rotate=0] (9) at (3.75, -0.75) {$\ground$};
		\node [style=none] (10) at (-2.25, -0.75) {};
		\node [style=none] (11) at (4.25, 0.75) {};
		\node [style=none] (14) at (1.5, 1.25) {};
		\node [style=none] (15) at (1.5, -1.25) {};
		\node [style=none] (16) at (2.5, -1.25) {};
		\node [style=none] (17) at (2.5, 1.25) {};
		\node [style=Z dot] (18) at (3.75, -0.25) {};
		\node [style=none] (21) at (-0.75, 1.25) {};
		\node [style=none] (22) at (0.75, 1.25) {};
		\node [style=none] (23) at (-0.75, -1.25) {};
		\node [style=none] (24) at (0.75, -1.25) {};
		\node [style=none] (25) at (0, 0) {$D$};
		\node [style=none] (26) at (0.75, -0.25) {};
		\node [style=none] (27) at (0.75, 0.75) {};
		\node [style=none] (28) at (-1.5, 0) {$\dots$};
		\node [style=none] (29) at (-0.75, -0.75) {};
		\node [style=none] (30) at (-0.75, 0.75) {};
		\node [style=Z dot] (31) at (2, -0.25) {};
		\node [style=Z dot] (32) at (3, 0.75) {};
		\node [style=Z dot] (33) at (3, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2);
		\draw (10.center) to (8);
		\draw [style=border edge] (14.center) to (17.center);
		\draw [style=border edge] (17.center) to (16.center);
		\draw [style=border edge] (16.center) to (15.center);
		\draw [style=border edge] (15.center) to (14.center);
		\draw (18) to (9);
		\draw (21.center) to (22.center);
		\draw (22.center) to (24.center);
		\draw (24.center) to (23.center);
		\draw (23.center) to (21.center);
		\draw [style=hadamard edge] (5) to (27.center);
		\draw [style=hadamard edge] (29.center) to (8);
		\draw [style=hadamard edge] (30.center) to (2);
		\draw [style=hadamard edge] (26.center) to (31);
		\draw [style=hadamard edge] (32) to (33);
		\draw (5) to (32);
		\draw (31) to (33);
		\draw (33) to (18);
		\draw (32) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/extraction/constant-a.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=X phase dot] (0) at (0, 0) {$\alpha$};
		\node [style=none] (1) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=180, out=0] (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/extraction/redGnd-a.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=X phase dot] (0) at (1, 0) {$\ground$};
		\node [style=none] (1) at (2, 0) {};
		\node [style=none] (2) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=180, out=0] (0) to (1.center);
		\draw [in=180, out=0] (2.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/test.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0.5, 0) {};
		\node [style=none] (1) at (0.25, -0.5) {};
		\node [style=none] (2) at (0.75, -0.5) {};
		\node [style=none] (3) at (0.75, 0.5) {};
		\node [style=none] (4) at (0.25, 0.5) {};
		\node [style=none] (5) at (0.5, 0.35) {$...$};
		\node [style=none] (6) at (0.5, -0.35) {$...$};
		\node [style=rn] (7) at (1.5, 0) {};
		\node [style=none] (8) at (1.25, -0.5) {};
		\node [style=none] (9) at (1.75, -0.5) {};
		\node [style=none] (10) at (1.75, 0.5) {};
		\node [style=none] (11) at (1.25, 0.5) {};
		\node [style=none] (12) at (1.5, 0.35) {$...$};
		\node [style=none] (13) at (1.5, -0.35) {$...$};
		\node [style=none] (15) at (2, -0.25) {};
		\node [style=none] (16) at (0, -0.25) {};
		\node [style=none] (17) at (0, -0.35) {$\ground$};
		\node [style=none] (18) at (2, -0.35) {$\ground$};
		\node [style=gn] (19) at (2, 0.75) {};
		\node [style=rn] (20) at (2, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-135, looseness=1.25] (0) to (1.center);
		\draw [in=135, out=-90, looseness=1.25] (4.center) to (0);
		\draw [in=-90, out=45, looseness=1.25] (0) to (3.center);
		\draw [in=90, out=-45, looseness=1.25] (0) to (2.center);
		\draw [in=90, out=-135, looseness=1.25] (7) to (8.center);
		\draw [in=135, out=-90, looseness=1.25] (11.center) to (7);
		\draw [in=-90, out=45, looseness=1.25] (7) to (10.center);
		\draw [in=90, out=-45, looseness=1.25] (7) to (9.center);
		\draw [in=90, out=0, looseness=1.50] (7) to (15.center);
		\draw (15.center) to (18.center);
		\draw [in=180, out=90, looseness=1.50] (16.center) to (0);
		\draw (16.center) to (17.center);
		\draw (19) to (20);
		\draw [bend right=45, looseness=1.25] (19) to (20);
		\draw [bend left=45, looseness=1.25] (19) to (20);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/zxGnd/gndSpider-a.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=downground] (1) at (0, -0.5) {};
		\node [style=none] (2) at (1, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=180, out=90, looseness=1.75] (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/zxGnd/gndSpider-b.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z phase dot] (1) at (0, 0) {\ground};
		\node [style=none] (2) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=180, out=0, looseness=1.25] (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/zxGnd/sound/colorRule-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ground, rotate=-90] (gnd) at (0, 0) {\ground};
		\node [style=none] (2) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [out=0,in=180,looseness=1.50] (gnd.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/zxGnd/sound/colorRule-a.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z phase dot] (1) at (0, -0) {\ground};
		\node [style=none] (2) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [out=0,in=180,looseness=1.50] (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/zxGnd/sound/colorRule-b.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=X phase dot] (1) at (0, -0) {\ground};
		\node [style=none] (2) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [out=0,in=180,looseness=1.50] (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> svg-inkscape/sizeReduction-measurementProbability-cliffordT-alternative_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1 (c4e8f9ed74, 2021-05-24), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sizeReduction-measurementProbability-cliffordT-alternative_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{317.459943bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66300688)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{sizeReduction-measurementProbability-cliffordT-alternative_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/sizeReduction-measurementProbability-cliffordT_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1 (c4e8f9ed74, 2021-05-24), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sizeReduction-measurementProbability-cliffordT_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{395.84375bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.52504618)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{sizeReduction-measurementProbability-cliffordT_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/sizeReduction-nGates-parityCirc_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1 (c4e8f9ed74, 2021-05-24), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sizeReduction-nGates-parityCirc_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{286.867188bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.72450339)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{sizeReduction-nGates-parityCirc_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

